Terminal Brain Damage: Exposing the Graceless Degradation in Deep Neural Networks Under Hardware Fault Attacks

Deep neural networks (DNNs) have been shown to tolerate "brain damage": cumulative changes to the network's parameters (e.g., pruning, numerical perturbations) typically result in a graceful degradation of classification accuracy. However, the limits of this natural resilience are not well understood in the presence of small adversarial changes to the DNN parameters' underlying memory representation, such as bit-flips that may be induced by hardware fault attacks. We study the effects of bitwise corruptions on 19 DNN models---six architectures on three image classification tasks---and we show that most models have at least one parameter that, after a specific bit-flip in their bitwise representation, causes an accuracy loss of over 90%. We employ simple heuristics to efficiently identify the parameters likely to be vulnerable. We estimate that 40-50% of the parameters in a model might lead to an accuracy drop greater than 10% when individually subjected to such single-bit perturbations. To demonstrate how an adversary could take advantage of this vulnerability, we study the impact of an exemplary hardware fault attack, Rowhammer, on DNNs. Specifically, we show that a Rowhammer enabled attacker co-located in the same physical machine can inflict significant accuracy drops (up to 99%) even with single bit-flip corruptions and no knowledge of the model. Our results expose the limits of DNNs' resilience against parameter perturbations induced by real-world fault attacks. We conclude by discussing possible mitigations and future research directions towards fault attack-resilient DNNs.

==> feedback/sec19_final_reviews.txt <==
Dear Tudor Dumitras,

	Thank you for submitting your manuscript to the Winter Deadline for the
2019 USENIX Security Symposium. The Program Committee has reviewed your
submission (250 Terminal Brain Damage: Exposing the Graceless Degradation
in Deep Neural Networks Under Hardware Fault Attacks) and is happy to
inform you that your paper has received a decision of “Minor Revision”.

	Please find a copy of your reviews together with author-visible comments
from the program committee discussion below.

	Under a “Minor Revision” decision, you have been assigned a shepherd (David
Evans <evans@virginia.edu>). You will work with this shepherd to address
the requested revisions that have been summarized in an author-visible
comment.  If the shepherd and your reviewers agree that the requested
revisions have been successfully addressed before May 24, then your paper
will be accepted to the 2019 USENIX Security Symposium.

	During this process, your paper is still considered “under review” for the
purposes of double submission policies, so if you decide to submit this
work elsewhere instead of participating in the Minor Revision process, you
need to explicitly withdraw it (via email to sec19chairs@usenix.org) from
the 2019 USENIX Security Symposium.

	Congratulations again on this decision!

Regards,
Nadia Heninger and Patrick Traynor
2019 USENIX Security Symposium Co-Program Chairs

PS We mistakenly included "resubmission" wording in the previous version of
this email we sent.  We know your manuscript was not a resubmission and
apologize for the mistake.

Review #250A
===========================================================================

Review recommendation
---------------------
4. Minor revision

Overall merit
-------------
3. Top 25% but not top 10% of submitted papers

Writing quality
---------------
3. Adequate

Reviewer expertise
------------------
2. I have passing familiarity with this area

Paper summary
-------------
This paper aims to attack a deep neural network model via RowHammer attack. Specifically, RowHammer attack can flip some bits. Via repeatedly performing RowHammer attacks to flip certain bits of certain DNN model parameters, the accuracy of the DNN model could drop significantly.

Strengths
---------
+ I think this paper is interesting. Different from existing "algorithmic" attacks to reduce the classification accuracy, this paper leverages system vulnerability (in particular, hardware fault attacks) to reduce the classification accuracy.  

+ The paper also explores different defense strategies.

Weaknesses
----------
- I'm not sure whether the RowHammer attacks to the DNN model are implemented on a real-world system? Or they are just simulated experiments based on some models of RowHammer attack. 

- Some claims are not accurate or unjustified.

Detailed comments for authors
-----------------------------
- From the description, the experiments on RowHammer attacks to DNN models are simulated based on some models of RowHammer attacks? This reduces the impact of the paper. 

- PDR is not clearly defined. In fact, I think the definition of PDR may be wrong. 

- "As shown in Table 1, the chances of our attacker to achieve indiscriminate damage by a bit-flip are from 40% to 99%—i.e., the persistent threats". This is not accurate, since you actually have lower than 40% results.

- "The model parameters (weights) commonly follow the normal distributions with a zero mean, and the deviations are within few hundreds range". This assumption is not well justified. 

- I think the discussion of targeted misclassification is misleading. It is challenging for the proposed attack to perform targeted misclassification. The analysis just shows that the proposed attacks have some misclassification bias, but the attack is not targeted attack. 

 - I think the word "Blind" is confusing. If you blindly flit a bit, this bit is almost a random bit. All your discussions on Blind bit-flip are actually not really blind. E.g., Section 4.2, to achieve those attack results, you have to flip specific bits instead of blindly flipping bits.

- " Studying a DNN’s security properties under numerical perturbations has also lead to defensive techniques, such as adding Gaussian noise to model parameters to defend against adversarial examples [68]". I read [68]. It seems like [68] does not really provide effective defense against adversarial examples. The authors may consider removing this sentence.

Questions for authors’ response
---------------------------------
Did you implement the attacks on a real system? In particular, you have a cloud server which has multiple processes. One process is the attacker, who performs your attack to attack the DNN model?

* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *

Review #250B
===========================================================================

Review recommendation
---------------------
3. Major revision

Overall merit
-------------
3. Top 25% but not top 10% of submitted papers

Writing quality
---------------
2. Needs improvement

Reviewer expertise
------------------
3. I know the material, but am not an expert

Paper summary
-------------
This paper demonstrated the vulnerability of deep neural networks to "bit-flips" 
in their underlying memory representation. Specifically, the authors leveraged
memory corruption techniques (e.g. Rowhammer) to determine the impact of model 
accuracy (at deployment) when flipping single bits in the network parameters that
define the model. They performed two experiments where 1) they measured the impact
of model accuracy as function of combinations of bit positions and activation
functions, and 2) the practicality of an adversary carrying out the attack through
two threat models in a cloud system (MLaaS): an informed vs uninformed adversary 
who does vs does not have knowledge of the DRAM memory layout of the victim proccesses 
(Practically speaking, whether or not the adversary knows the memory layout of the 
process that contains the victim DNN.) The informed adversary is to essentially 
corraborate the results found in the first experiment, while the uninformed
adversary is to emphasize the practicality of executing the attack, given little
insight into the memory layout of the victim. 

The authors demonstrate various relationships between model complexity (which, 
functionally, is related to the total number of model parameters) and vulnerability,
w.r.t. the measurements mentioned above (bit position, activation function, etc.) in 
the first experiment. Furthermore, the relationships between adversarial knowledge 
and attack success, across a suite of DRAM configurations (followed by prior research).

The authors conclude with two potential defenses: restricting activation magnitudes
and using low-precision numbers. They perform some simple experiments to demonstrate
the effectiveness of these two defenses, showing various trade-offs between model
accuracy, robustness against bit-flips, and the practicality of implementing
such defenses (w.r.t model re-training).

Strengths
---------
- novel insight into the impact of memory-level corruption of DNNs
- most results are backed up with rational explanations (with some additional small
experiments to validate the explanation in some cases).
- a suite of relationships are explored, provding a wide breath of understanding 
the interplay between model parameters, bit-locations, and their effect on model 
vulnerability.
- an entire second experiment with a focus on practicality further emphasizes the
severity of the vulnerability

Weaknesses
----------
- grammar is a pervasive problem in the paper; there are multiple instances
where it is difficult to clearly interpret results/explanations because of 
incorrect word usage, incomplete sentences, etc. There are potential contradictions
in the results and it is unclear if the contradiction lies within a grammaitcal
issue or simply an incorrect interpretation of the results.
- some figures are referenced, but are not labeled, which makes it difficult to follow
some explanations.
- some figures appear to have incorrect results based on the style used to show bar-graphs
- most figures are very difficult to read when printed in greyscale (i.e., you must print
in color to read the figures correctly).
- certain terms are used without explicity defining them, which makes the results and tables
difficult to interpret

Detailed comments for authors
-----------------------------
As mentioned above, grammar is a very large problem at some of the cricital parts of the paper.
Particularly, section 4.2 and up to, but not including, section 6 are poorly written. There 
are many grammatical mistakes that make it difficult to interpret results. For example, consider 
on page 6, under Impact of the flip direction: "There is no 1->0 flips cause the vulnerability. 
This is becuase 0->1 flips are hard to make the drastic change in a parameter value." This two 
sentences are poorly written, but are one of the most important ones in the paper. Are you not
trying to say that in fact *1->0 flips* are hard because they *do not* result in drastic changes
in the parameter values? These grammatical mistakes are critical because they can cause readers
to get confused with a (seemingly) entirely opposite interpretations between the figures and the text.

As another example, you mention that you picked A_2, I_1, and C_1 as representative samples because
they are the most, least, and moderately vulnerable, with a reference to table 6 in the Appendix.
Ignoring that you need to look at the Appendix to understand this claim (as opposed to having
justification for this claim outside of the Appendix), it is unclear how "vulnerable" is defined here.
For example, if we look at table 6, is "vulnerable" defined to be the % of vulnerable rows, number
of bit-flips detected, a combination, or something else entirely? It is unclear. 

Similar grammatical problems/unclear paragraphs can be found in "impact of the bit position", 
"Attacker's capabilities", "summary" on page 11, "impact of adctivation function", and "impact of 
model complexity", and "memory deduplication background". These sections caused many questions in 
my mind. I detail them in the section below.

In table 2, how is "Layer Vulnerability" defined? If there is 1 parameter that is found to be
vulnerable, is the layer vulnerable? Does it have to be all paramters in a particular layer?

Finally, Figre 1, is commonly referenced as "Figure 1(a/b/c/etc.)", but there is no (a), (b), (c), etc.
under those figures. After reading a couple paragraphs, it became clearer that I was supposed to 
interpet the figures from left to right on the first-row, then the second. Also, I would use differnet 
colors for positive and negative paremters as opposed to blue with different line styles--the lines
are so dense is is nearly impossible to tell the difference on printed paper.

Questions for authors’ response
---------------------------------
1) Your explanation that the exponential bits in the IEEE754 floating-point format is intutive and 
makes sense. Yet, there is no explanation for why *certain* exponential bits can cause many parameters
to become vulnerable, while there are others that do not make *any* parameters vulnerable. A very
obvious intuition is that you would expect to see the number of vulnerable parameters increase as you
moved from the 24th to the 32nd bit (as the magnitude in which you alter the parameters increases).
In other words, why does flipping the 30th bit have 0% effect on parameter vulnerability, but the 27th
bit have a moderately signficant effect? I would expect this to be an exponential curve as you get closer 
towards the 32nd bit. Furthermore, why is the x-axis labeld 32, 31, 30, 29, 38, 27? Is 38 a mistake?

2) You claim there is zero impact on channel size: "we demonstrate that the vulnerable parameters
are increased proportionally when we grow the channel sizes". But this was only evaluated one dataset
(MNIST) that only has 1 channel to begin with, given that they are greyscale images? It is not 
surprising that going from a dataset that originally has 1 channel to many channels would not offer
robustness, but it is not clear if any robustness could be gained from going from a 3-channel RGB 
dataset to 1 channel. You evaluated many combinations of parameters, bits, activation functions, etc.
to see their impact on robustness; what is your intuition for why something like a "CFAR10 B-Slim" 
would or wouldn't have any robusntess against bit-flips?

3) You mention under "impact of the bit position", that for both MNIST and CIFAR, "since we cannot observe
other than the exponent bits...", not only is this sentence grammatically incorrect, but I imagine that
looking only at the exponential bits is the application of the "Inspect the Specific Bits (SB)" speed-up
technique. However, in Table 1, you say that the SB technique is *not* applied to MNIST. Yet, in this 
paragraph, you allude that it is, in fact, applied. What do you mean by, "we cannot observe other than
the exponent bits" in MNIST & CIFAR?

4) In what I understand to be Figure 1(e), activation functions, under F1.weight Layer, I imagine this
figure is demonstrating the *ratio* of vulnerable parameters to total parameters. How could there
be *more* vulnerable positive paramaeters than total positive parameters, as the red bar in F1.weight
is higher than the blue bar? Is this a mistake?

5) You mention that the 1->0 bit flips are not effecitve beucase "we can decrease the value from few
hundreds down to zero." It is unclear why "a few hundreds" is not effective. The parameter distribution
plot (which I understand to be Figure 1.(c)) is normalized, between -0.4 and 0.4, so I cannot understand
why "a few hundreds" is not effective. I think it would be helpful to see a (perhaps another) distribution
plot that is scalled *for the maximum allowalbe parameter value* as allowed by the IEEE floating point
standard. After all, are you not basically saying that the upper most exponent bits are almost always 0 
for most parameters, which is why to flip from 1->0, you must focus on the lower bits, and thus alter
the value of the parameter marginally? I would expect that if you repeated the plot and scaled it wrt the
maximum allowable parameter value, then you would see the same normal distribution, but biased to the left
(as opposed to centered at 0). This would give a much more intuitive figure for why 1->0 does not work. 
(Which also further supports why dropout and batch normalization did not work).

6) There is a contradiction between the Impact of dropout and batch normlization vs Impact of model 
complexity. You say in the first paragraph that thes two techniques did not work to reduce model vulnerability,
however, in the second paragraph you say, "Also, we found that ResNet and DenseNet have a lot of batch 
normalization layers, whose parameters are resilient to bit-flip". Not only is there no explaination as
to why these layers produce paramters that are resilient to bit-flips, this stands in direct contradiction
to the prior paragraph, where you said that when adding such layers, "the vulnerability is persistence
regardless of adding those layers." Which is it? Does batch normalization work? Is it model/dataset specific?

7) In "impact of model complexity", you say "to understand why this happens, we look at the actual 
parameter values and identify (1), (2), and (3)" and list precisely *which kinds* of parameters were 
vulnerable, but this is not an explanation as to *why* VGG16 is is signficantly more vulnerable than 
any of the other ImageNet models. Why is VGG16 so vulnerable compared to the other models? Are there
perhaps architectural differences? Different activation functions? etc.

8) Under "Transfer Learning Scenario", the setup is unclear. Transfer Learning is commonly used to 
transfer the learning from one task, to a different task. For example, transfering knowledge from a 
model trained on ImageNet to a model trained on PASCAL. What is the other task in this context?
It seems like the teacher and students are classfying *precisely the same task*, i.e. GTSRB or
Flower102. Could you give more details on how this is a Transfer Learning scenario? Furthermore, 
if the student re-trains the network, it is unclear why (or how) the first 10 layers would remain
unchanged (thus constituting a "frozen" set of parameters). Did you manually fix these parameters 
upon retraining?

* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *

Review #250C
===========================================================================

Review recommendation
---------------------
4. Minor revision

Overall merit
-------------
4. Top 10% but not top 5% of submitted papers

Writing quality
---------------
4. Well-written

Reviewer expertise
------------------
4. I know a lot about this area

Paper summary
-------------
Presents an analysis of the vulnerability of DNNs to bit-flipping attacks on their parameters.

Strengths
---------
- This is a fun and well written paper on an important issue, at least for dependability.

- The study is impressively comprehensive (18 different DNNs across MNIST, CIFAR-10, and ImageNet), and the authors used a massive amount of computing power to conduct it, and developed some clever techniques to reduce the cost of the experiments.

- The authors show how an adversary who can flip particular bits in model parameters can successfully carry out targeted misclassification attacks.

- Includes results from simulated RowHammer attacks on the VGG16 model which provide convincing evidence that this is a realistic and effective attack.

Weaknesses
----------
- Although this is something the dependability community is rightly concerned with, I'm not as convinced that it is a security issue - there seem to be so many easier and more effective ways for an adversary with the level of access required to carry out a targeted bit-flipping attack to do to disrupt a system than to corrupt model parameters. I'm not sure why such an adversary couldn't more easily just corrupt the output of the model, or some later or earlier item in memory to achieve the desired impact without the difficulty and complexity associated with the model attack.

- The authors cite [34], but don't appear to have read it carefully enough. That paper includes a comprehensive study of the impact of bit-flipping on several ImageNet models (and one CIFAR-10 model), and studies many of the same issues that are addressed in this paper. I would have liked to see a clear comparison with this work, and in particular, a discussion of how the results here are similar or different from their results.  I believe the main difference is that the authors of [34] assumed the parameters were stored in ECC memory, and focused on data corruption during model execution using a DNN accelerator. I would have liked to see a better justification for why these authors focused on parameters stored in vulnerable memory, and how the results are impacted.  Further, several of the defenses proposed in section 6 were also considered in [34].

- The threat model for the informed bit-flip is unclear - in parts it seems to assume the attacker has full knowledge of the model, parameters, and input (which I think is reasonable); in other parts, such as the transfer learning, it assumes something else, but isn't clear to me what is actually assumed or the justification for this.  I also don't understand why the attacker would be limited to flipping one bit - is there a reason why multiple attacks cannot be executed targeting multiple bits?

- Figure 1 is mostly unreadable (at least printed on paper), and important information is covered up by legends. Figure 2 is also barely readable, and all the labels too small and fuzzy to read. Please put more effort into making readable figures (and make sure they are readable in b/w printing, not just zoomed in on a color screen) - you have lots of interesting data here and have done a lot of work to generate it, but if your figures are this unreadable, readers won't be able to get it.

Detailed comments for authors
-----------------------------
- I think the Appendix D results are interesting enough to include in more detail in the paper - from the text in the paper, it was unclear to me what you had actually shown here, and I think this is the strongest and most important result in the paper, and the actual class transition difficulties are interesting (and different from what is typically found for adversarial examples where adversary only controls input).

* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *

Review #250D
===========================================================================

Review recommendation
---------------------
3. Major revision

Overall merit
-------------
4. Top 10% but not top 5% of submitted papers

Writing quality
---------------
4. Well-written

Reviewer expertise
------------------
3. I know the material, but am not an expert

Paper summary
-------------
This paper shows that hardware faults leading to bit flipping (e.g., as exploited by RowHammer) can significantly degrade the integrity of machine learning inference.

Strengths
---------
Novelty from studying the security of the hardware stack supporting ML application 

Experiments surface factors that limit the scope of the attack and help identify defenses

Weaknesses
----------
ML hardware and software is moving towards less precision for floating point arithmetic, making the attack less relevant

All experiments appear to be simulating hardware defects in software (or write-up is ambiguous about whether some experiments in Section 5 are performed using simulation software)

Detailed comments for authors
-----------------------------
This paper presents interesting analysis and experimental results on the vulnerability of neural networks to bit flipping attacks. In general, the security of hardware stacks supporting ML applications has received little attention so the work presented is timely. 

The attack is based on the following observation: while robust to small variations of their model parameters (as demonstrated by popular techniques to compress models like pruning or quantization), large enough variations of their model parameters can still significantly degrade their performance. The attack presented thus focuses on the sign bit and exponent bits after making the observation that modified mantissae will not have a significant impact on the parameter value. Results show that an adversary with varying levels of access to the model (sufficient for instance to enable deduplication for RowHammer) may change enough of the victim model’s parameter values to significantly degrade the victim’s classification performance (increase its error rate by a factor of 10).

The writing is ambiguous with respect to whether the attacks were actually mounted in hardware. Given that a citation to [59] is made, this suggests that the hardware defects were simulated in software using HammerTime. Clarifying this is important not only to understand whether the practicality of the attack was demonstrated, but also for researchers to reproduce and build on results.

The analysis of different architectural elements of a neural network and how they may impact the attack’s effectiveness is compelling. However, one factor could be studied more rigorously: the impact of the parameter sign. Indeed, given that this aspect is only studied using a ReLU network on MNIST, which means that all negative values are discarded as pointed out by the authors, it is hard to draw meaningful conclusions from this experiment.

The attack relies on neural network parameters taking extreme values. Bit flips need to target very specific (sign or exponent) parts of the model to be effective, as shown in Section 5.1. 
This suggests that the attack may be brittle and easily thwarted through a range of defense strategies that prevent the model from inferring when some its parameter values are too large, or from representing large parameter values altogether, as discussed in Section 6. 

First, as discussed in 6.2, low-precision floating point arithmetic is likely to give an upper hand to the defender at little expense in performance (see reference below for instance). Given that 32 bit representation is less common as ML frameworks and hardware (e.g., GPUs, TPUs) are moving towards less precision (e.g., half-precision with 16 bits, or even less than that with results on 8 bit floating point arithmetic), studying the practicality of the attack under this contemporary set of constraints seems important to understand how likely it will continue to apply. The training cost mentioned as a downside of the defense is not really a problem because retraining the model once with lower precision would be negligible to the resources spent training and fine-tuning the original model.

As far as I understand, the defense suggested in Section 6.1 does not retrain the model to take into account the smaller activation magnitudes. Could you elaborate as to why this choice was made? The defender could also regularize the model by penalizing large activation magnitudes in the training objective.

Editorial details:

P1: Two sentences (in the abstract and introduction) suggest that adding Gaussian noise to individual model parameters of the model will defend against adversarial examples. This is not the case, at least not in the sense that it would solve adversarial examples. Nuancing the statement would be helpful here. 

P2: Grammar in “is crucial to study of fault attacks on DNNs”

P6: What does indiscriminate damage mean when describing Figure 1? 

P6: grammar in the paragraph “Impact of the flip direction”

P6: grammar in “are mostly vulnerable to single bit-flips then”

P6: this sentence seems to contradict the one that immediately precedes it: “This is because the 0→1 flips are hard to make the drastic change in a parameter value.”

P10: “we demonstaed how”

Reference

Wang, N., Choi, J., Brand, D., Chen, C. Y., & Gopalakrishnan, K. (2018). Training deep neural networks with 8-bit floating point numbers. In Advances in neural information processing systems (pp. 7675-7684).

Response by Sanghyun Hong <shhong@cs.umd.edu>
---------------------------------------------------------------------------
We thank our reviewers for their constructive feedback. We acknowledge their concerns about ambiguities and language issues, and we’ll ask a native English speaker to help us revise the manuscript. We discuss the main concerns below, and we’ll address them in the final version of the paper.

[RowHammer Implementation]

(R1-Q1) We implemented all the attack steps described in the paper on a physical system, and we did consider using end-to-end attacks for our analysis. After preliminary testing of this strategy on our own DRAM modules, we concluded it would be hard to generalize the findings of such an analysis and decided against it---in line with observations from prior work [59]. Instead, we opted for a large-scale analysis based on the same attack steps but building on a large dataset of vulnerable DRAM modules from prior work (Hammertime [59]). Such dataset was generated by effecting real-world Rowhammer attacks on several common DRAM modules, with the exact purpose of enabling large-scale studies by accurately mimicking vulnerable DRAM behavior. This approach allowed us to evaluate the attacks on 12 DRAM configurations and gave us deeper and more general insights into the effectiveness of hardware fault attacks against DNNs. Note that the “simulative” nature of this approach is sol
 
 ely due to injecting bit-flips based on patterns from the dataset rather than generating these patterns using Rowhammer on our own DRAM modules.

[Vulnerability Characterizations]

(R1) Blind attacks: We agree the “blind attack” terminology may be confusing. We used the term “blind” to highlight the distinction with “deterministic” Rowhammer attacks from prior work [15,44,62]. But we’ll remove its usage in Sec-4.

(R2-Q1/Q5) Bit-flips: We acknowledge the confusion regarding 0->1 and 1->0 bit-flips. (Q5) The distribution in Figure 1(c) is accurate; that is, we identified a negligible amount of parameters outside [-1,1] (~0.09%) for our models. This means that using 1->0 flips, we would be able to get very limited perturbations on the parameters since only their modulo would decrease. Also, we’ll remove “a few hundreds”, which is indeed confusing; we thank the R2 for pointing this out. (Q1) 0->1 bit-flips are not effective on bits 30-28 since these bits are already set to 1 for values in [5E-10,1] –– common case for models’ parameters. We will clarify these aspects and their causes (IEEE-754 representation of the parameters) in the final version.

(R2-Q2/Q7) Model vulnerability: Our intuition is that the vulnerability of a model mainly depends on its number of positive parameters. (Q7) VGG16 seems to be more vulnerable compared to other ImageNet models due to its large number of positive parameters. (Q2) We initially observed that the number of vulnerable positive weights increases proportionally with changes to the channel width. We conducted the experiment suggested by R2 on CIFAR10-B-Slim which has half the channels of CIFAR10-Base to verify our claims and the results corroborate our previous experiment. CIFAR10-B-Slim and CIFAR10-Base have a ratio of 46.68% and 46.84% vulnerable parameters respectively. We will include these results in the final version.

(R2-Q3) SB speedup technique: We did carry out an exhaustive analysis on MNIST where we did not observe severe accuracy drops from bit positions other than the exponent’s bits, hence the cropping of the x-axis in Figure 1(a). Based on these results, we relied on the SB optimization for the other models. We will clarify the ambiguous statement in the final version.

(R2-Q6) BatchNorm: The two analyses have different purposes. In “Impact of batch-normalization”, we examine whether adding BatchNorm layers would make the model more resilient to single-bit attacks. We concluded they do not. In “Impact of model complexity”, we inspected the impact of bit-flips on the parameters from BatchNorm layers, taken separately. We concluded that these layers typically include fewer parameters vulnerable to bit-flips than the convolutional or fully-connected layers do. We’ll clarify the two results are not contradictory: BatchNorm layers are themselves largely resilient to bit-flips but do not mitigate the impact of bit-flips in other layers. 

(R2-Q8) Transfer learning: We’ll clarify we used the same experimental setup as in “With Great Training Comes Great Vulnerability...” [SEC’18], that uses teachers trained on ImageNet and manually freezing the first 10 layers before starting fine-tuning (this empirically provides high accuracy on the student task).

==> feedback/sec19_r1_reviews.txt <==
Dear Tudor,

The Program Committee of the 2019 USENIX Security Symposium has decided
that your paper 250 should advance to Round 2 of the reviewing process.
Before the second round begins, we are giving authors of all such papers
the opportunity to respond to the first round of reviews. Authors should
pay special attention to the “Questions for Authors’ Response” section of
reviews, where present. The Program Chairs have asked the reviewers to use
this section to indicate the most critical issues that, if successfully
clarified, can possibly lead to changes in opinions.

You have until Tuesday, March 26th at midnight PST to respond to these
reviews. Responses are limited to 700 words.

Thank you for submitting to USENIX Security 2019.

Best regards,
Nadia Heninger and Patrick Traynor
USENIX Security 2019 Program Co-Chairs

Review #250A
===========================================================================

Review recommendation
---------------------
4. Minor revision

Overall merit
-------------
3. Top 25% but not top 10% of submitted papers

Writing quality
---------------
3. Adequate

Reviewer expertise
------------------
2. I have passing familiarity with this area

Paper summary
-------------
This paper aims to attack a deep neural network model via RowHammer attack. Specifically, RowHammer attack can flip some bits. Via repeatedly performing RowHammer attacks to flip certain bits of certain DNN model parameters, the accuracy of the DNN model could drop significantly.

Strengths
---------
+ I think this paper is interesting. Different from existing "algorithmic" attacks to reduce the classification accuracy, this paper leverages system vulnerability (in particular, hardware fault attacks) to reduce the classification accuracy.  

+ The paper also explores different defense strategies.

Weaknesses
----------
- I'm not sure whether the RowHammer attacks to the DNN model are implemented on a real-world system? Or they are just simulated experiments based on some models of RowHammer attack. 

- Some claims are not accurate or unjustified.

Detailed comments for authors
-----------------------------
- From the description, the experiments on RowHammer attacks to DNN models are simulated based on some models of RowHammer attacks? This reduces the impact of the paper. 

- PDR is not clearly defined. In fact, I think the definition of PDR may be wrong. 

- "As shown in Table 1, the chances of our attacker to achieve indiscriminate damage by a bit-flip are from 40% to 99%—i.e., the persistent threats". This is not accurate, since you actually have lower than 40% results.

- "The model parameters (weights) commonly follow the normal distributions with a zero mean, and the deviations are within few hundreds range". This assumption is not well justified. 

- I think the discussion of targeted misclassification is misleading. It is challenging for the proposed attack to perform targeted misclassification. The analysis just shows that the proposed attacks have some misclassification bias, but the attack is not targeted attack. 

 - I think the word "Blind" is confusing. If you blindly flit a bit, this bit is almost a random bit. All your discussions on Blind bit-flip are actually not really blind. E.g., Section 4.2, to achieve those attack results, you have to flip specific bits instead of blindly flipping bits.

- " Studying a DNN’s security properties under numerical perturbations has also lead to defensive techniques, such as adding Gaussian noise to model parameters to defend against adversarial examples [68]". I read [68]. It seems like [68] does not really provide effective defense against adversarial examples. The authors may consider removing this sentence.

Questions for authors’ response
---------------------------------
Did you implement the attacks on a real system? In particular, you have a cloud server which has multiple processes. One process is the attacker, who performs your attack to attack the DNN model?

* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *

Review #250B
===========================================================================

Review recommendation
---------------------
3. Major revision

Overall merit
-------------
3. Top 25% but not top 10% of submitted papers

Writing quality
---------------
2. Needs improvement

Reviewer expertise
------------------
3. I know the material, but am not an expert

Paper summary
-------------
This paper demonstrated the vulnerability of deep neural networks to "bit-flips" 
in their underlying memory representation. Specifically, the authors leveraged
memory corruption techniques (e.g. Rowhammer) to determine the impact of model 
accuracy (at deployment) when flipping single bits in the network parameters that
define the model. They performed two experiments where 1) they measured the impact
of model accuracy as function of combinations of bit positions and activation
functions, and 2) the practicality of an adversary carrying out the attack through
two threat models in a cloud system (MLaaS): an informed vs uninformed adversary 
who does vs does not have knowledge of the DRAM memory layout of the victim proccesses 
(Practically speaking, whether or not the adversary knows the memory layout of the 
process that contains the victim DNN.) The informed adversary is to essentially 
corraborate the results found in the first experiment, while the uninformed
adversary is to emphasize the practicality of executing the attack, given little
insight into the memory layout of the victim. 

The authors demonstrate various relationships between model complexity (which, 
functionally, is related to the total number of model parameters) and vulnerability,
w.r.t. the measurements mentioned above (bit position, activation function, etc.) in 
the first experiment. Furthermore, the relationships between adversarial knowledge 
and attack success, across a suite of DRAM configurations (followed by prior research).

The authors conclude with two potential defenses: restricting activation magnitudes
and using low-precision numbers. They perform some simple experiments to demonstrate
the effectiveness of these two defenses, showing various trade-offs between model
accuracy, robustness against bit-flips, and the practicality of implementing
such defenses (w.r.t model re-training).

Strengths
---------
- novel insight into the impact of memory-level corruption of DNNs
- most results are backed up with rational explanations (with some additional small
experiments to validate the explanation in some cases).
- a suite of relationships are explored, provding a wide breath of understanding 
the interplay between model parameters, bit-locations, and their effect on model 
vulnerability.
- an entire second experiment with a focus on practicality further emphasizes the
severity of the vulnerability

Weaknesses
----------
- grammar is a pervasive problem in the paper; there are multiple instances
where it is difficult to clearly interpret results/explanations because of 
incorrect word usage, incomplete sentences, etc. There are potential contradictions
in the results and it is unclear if the contradiction lies within a grammaitcal
issue or simply an incorrect interpretation of the results.
- some figures are referenced, but are not labeled, which makes it difficult to follow
some explanations.
- some figures appear to have incorrect results based on the style used to show bar-graphs
- most figures are very difficult to read when printed in greyscale (i.e., you must print
in color to read the figures correctly).
- certain terms are used without explicity defining them, which makes the results and tables
difficult to interpret

Detailed comments for authors
-----------------------------
As mentioned above, grammar is a very large problem at some of the cricital parts of the paper.
Particularly, section 4.2 and up to, but not including, section 6 are poorly written. There 
are many grammatical mistakes that make it difficult to interpret results. For example, consider 
on page 6, under Impact of the flip direction: "There is no 1->0 flips cause the vulnerability. 
This is becuase 0->1 flips are hard to make the drastic change in a parameter value." This two 
sentences are poorly written, but are one of the most important ones in the paper. Are you not
trying to say that in fact *1->0 flips* are hard because they *do not* result in drastic changes
in the parameter values? These grammatical mistakes are critical because they can cause readers
to get confused with a (seemingly) entirely opposite interpretations between the figures and the text.

As another example, you mention that you picked A_2, I_1, and C_1 as representative samples because
they are the most, least, and moderately vulnerable, with a reference to table 6 in the Appendix.
Ignoring that you need to look at the Appendix to understand this claim (as opposed to having
justification for this claim outside of the Appendix), it is unclear how "vulnerable" is defined here.
For example, if we look at table 6, is "vulnerable" defined to be the % of vulnerable rows, number
of bit-flips detected, a combination, or something else entirely? It is unclear. 

Similar grammatical problems/unclear paragraphs can be found in "impact of the bit position", 
"Attacker's capabilities", "summary" on page 11, "impact of adctivation function", and "impact of 
model complexity", and "memory deduplication background". These sections caused many questions in 
my mind. I detail them in the section below.

In table 2, how is "Layer Vulnerability" defined? If there is 1 parameter that is found to be
vulnerable, is the layer vulnerable? Does it have to be all paramters in a particular layer?

Finally, Figre 1, is commonly referenced as "Figure 1(a/b/c/etc.)", but there is no (a), (b), (c), etc.
under those figures. After reading a couple paragraphs, it became clearer that I was supposed to 
interpet the figures from left to right on the first-row, then the second. Also, I would use differnet 
colors for positive and negative paremters as opposed to blue with different line styles--the lines
are so dense is is nearly impossible to tell the difference on printed paper.

Questions for authors’ response
---------------------------------
1) Your explanation that the exponential bits in the IEEE754 floating-point format is intutive and 
makes sense. Yet, there is no explanation for why *certain* exponential bits can cause many parameters
to become vulnerable, while there are others that do not make *any* parameters vulnerable. A very
obvious intuition is that you would expect to see the number of vulnerable parameters increase as you
moved from the 24th to the 32nd bit (as the magnitude in which you alter the parameters increases).
In other words, why does flipping the 30th bit have 0% effect on parameter vulnerability, but the 27th
bit have a moderately signficant effect? I would expect this to be an exponential curve as you get closer 
towards the 32nd bit. Furthermore, why is the x-axis labeld 32, 31, 30, 29, 38, 27? Is 38 a mistake?

2) You claim there is zero impact on channel size: "we demonstrate that the vulnerable parameters
are increased proportionally when we grow the channel sizes". But this was only evaluated one dataset
(MNIST) that only has 1 channel to begin with, given that they are greyscale images? It is not 
surprising that going from a dataset that originally has 1 channel to many channels would not offer
robustness, but it is not clear if any robustness could be gained from going from a 3-channel RGB 
dataset to 1 channel. You evaluated many combinations of parameters, bits, activation functions, etc.
to see their impact on robustness; what is your intuition for why something like a "CFAR10 B-Slim" 
would or wouldn't have any robusntess against bit-flips?

3) You mention under "impact of the bit position", that for both MNIST and CIFAR, "since we cannot observe
other than the exponent bits...", not only is this sentence grammatically incorrect, but I imagine that
looking only at the exponential bits is the application of the "Inspect the Specific Bits (SB)" speed-up
technique. However, in Table 1, you say that the SB technique is *not* applied to MNIST. Yet, in this 
paragraph, you allude that it is, in fact, applied. What do you mean by, "we cannot observe other than
the exponent bits" in MNIST & CIFAR?

4) In what I understand to be Figure 1(e), activation functions, under F1.weight Layer, I imagine this
figure is demonstrating the *ratio* of vulnerable parameters to total parameters. How could there
be *more* vulnerable positive paramaeters than total positive parameters, as the red bar in F1.weight
is higher than the blue bar? Is this a mistake?

5) You mention that the 1->0 bit flips are not effecitve beucase "we can decrease the value from few
hundreds down to zero." It is unclear why "a few hundreds" is not effective. The parameter distribution
plot (which I understand to be Figure 1.(c)) is normalized, between -0.4 and 0.4, so I cannot understand
why "a few hundreds" is not effective. I think it would be helpful to see a (perhaps another) distribution
plot that is scalled *for the maximum allowalbe parameter value* as allowed by the IEEE floating point
standard. After all, are you not basically saying that the upper most exponent bits are almost always 0 
for most parameters, which is why to flip from 1->0, you must focus on the lower bits, and thus alter
the value of the parameter marginally? I would expect that if you repeated the plot and scaled it wrt the
maximum allowable parameter value, then you would see the same normal distribution, but biased to the left
(as opposed to centered at 0). This would give a much more intuitive figure for why 1->0 does not work. 
(Which also further supports why dropout and batch normalization did not work).

6) There is a contradiction between the Impact of dropout and batch normlization vs Impact of model 
complexity. You say in the first paragraph that thes two techniques did not work to reduce model vulnerability,
however, in the second paragraph you say, "Also, we found that ResNet and DenseNet have a lot of batch 
normalization layers, whose parameters are resilient to bit-flip". Not only is there no explaination as
to why these layers produce paramters that are resilient to bit-flips, this stands in direct contradiction
to the prior paragraph, where you said that when adding such layers, "the vulnerability is persistence
regardless of adding those layers." Which is it? Does batch normalization work? Is it model/dataset specific?

7) In "impact of model complexity", you say "to understand why this happens, we look at the actual 
parameter values and identify (1), (2), and (3)" and list precisely *which kinds* of parameters were 
vulnerable, but this is not an explanation as to *why* VGG16 is is signficantly more vulnerable than 
any of the other ImageNet models. Why is VGG16 so vulnerable compared to the other models? Are there
perhaps architectural differences? Different activation functions? etc.

8) Under "Transfer Learning Scenario", the setup is unclear. Transfer Learning is commonly used to 
transfer the learning from one task, to a different task. For example, transfering knowledge from a 
model trained on ImageNet to a model trained on PASCAL. What is the other task in this context?
It seems like the teacher and students are classfying *precisely the same task*, i.e. GTSRB or
Flower102. Could you give more details on how this is a Transfer Learning scenario? Furthermore, 
if the student re-trains the network, it is unclear why (or how) the first 10 layers would remain
unchanged (thus constituting a "frozen" set of parameters). Did you manually fix these parameters 
upon retraining?
